Hybridization of interval methods and evolutionary algorithms for solving difficult optimization problems

Reliable global optimization is dedicated to finding a global minimum in the presence of rounding errors. The only approaches for achieving a numerical proof of global optimality are interval branch and bound methods that interleave branching of the search-space and pruning of the subdomains that cannot contain an optimal solution. It is of the utmost importance: i) to compute sharp enclosures of the objective function and the constraints on a given subdomain; ii) to find a good approximation (an upper bound) of the global minimum. State-of-the-art solvers are generally integrative methods, that is they embed local optimization algorithms to compute a good upper bound of the global minimum over each subspace. In this document, we propose a cooperative framework in which interval methods cooperate with evolutionary algorithms. The latter are stochastic algorithms in which a population of candidate solutions iteratively evolves in the search-space to reach satisfactory solutions. Evolutionary algorithms, endowed with operators that help individuals escape from local minima, are particularly suited for difficult problems on which traditional methods struggle to converge. Within our cooperative solver Charibde, the evolutionary algorithm and the interval-based algorithm run in parallel and exchange bounds, solutions and search-space via message passing. A novel strategy prevents premature convergence toward local minima. A comparison of Charibde with state-of-the-art solvers (GlobSol, IBBA, Ibex) on a benchmark of difficult problems shows that Charibde converges faster by an order of magnitude. New optimality results are provided for five multimodal problems, for which few solutions were available in the literature. Finally, we provide the first numerical proof of optimality for the open Lennard-Jones cluster problem with five atoms.

==> figures/charibde_intro.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'charibde_intro.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is
not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package
'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{468.4bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34599488)%
    \put(0,0){\includegraphics[width=\unitlength]{charibde_intro.pdf}}%
   
\put(0.05001829,0.32444735){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{
0.23057219\unitlength}\centering Algorithme évolutionnaire\end{minipage}}}%
    \put(0.14367205,0.11658555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{population}}}%
    \put(0.05485907,0.19819186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{meilleur individu}}}%
    \put(0.70794197,0.19819186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{meilleur majorant}}}%
    \put(0.70943882,0.11504706){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{solution ponctuelle}}}%
   
\put(0.69273536,0.32905815){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{
0.27533037\unitlength}\centering Méthodes d'intervalles\end{minipage}}}%
    \put(0.71078138,0.03920418){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{sous-domaines}}}%
    \put(0.16969747,0.03999746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{domaine}}}%
    \put(0.44211296,0.01585946){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{réduisent}}}%
    \put(0.41258998,0.14273516){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{injectée dans}}}%
    \put(0.43064539,0.22447237){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{met à jour}}}%
  \end{picture}%
\endgroup%


==> figures/contraintes.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'contraintes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{334.4bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35645933)%
    \put(0,0){\includegraphics[width=\unitlength]{contraintes.pdf}}%
    \put(0.39396284,0.32199503){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.72436385,0.29212399){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbb{R}$}}}%
    \put(0.25255893,0.26223144){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$G(\bm{x})$}}}%
    \put(0.21106694,0.32748054){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g_{near}(\bm{x})$}}}%
    \put(0.39396284,0.19378989){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.72436385,0.16391886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbb{R}$}}}%
    \put(0.33038264,0.13064303){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$G(\bm{x})$}}}%
    \put(0.27285321,0.19420047){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g_{near}(\bm{x})$}}}%
    \put(0.39396284,0.06620758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.72436385,0.03633651){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbb{R}$}}}%
    \put(0.40418466,0.00432948){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$G(\bm{x})$}}}%
    \put(0.41619508,0.06746398){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g_{near}(\bm{x})$}}}%
  \end{picture}%
\endgroup%


==> figures/cubique.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cubique.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{510.4bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57366771)%
    \put(0,0){\includegraphics[width=\unitlength]{cubique.pdf}}%
    \put(0.33689354,0.09777387){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-5}}}%
    \put(0.33689354,0.34713269){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.33689354,0.47181208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.29976659,0.18729599){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.63234809,0.18953793){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.96782921,0.25014632){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.89135139,0.35170818){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.85067213,0.12855319){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_{min}$}}}%
    \put(0.83547342,0.50145648){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_{max}$}}}%
  \end{picture}%
\endgroup%


==> figures/de2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'de.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{228.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66433566)%
    \put(0,0){\includegraphics[width=\unitlength]{de.pdf}}%
    \put(0.7964167,0.31588686){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{minimum}}}%
    \put(0.2232447,0.54685099){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bm{w}$}}}%
    \put(0.39450036,0.39498661){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bm{v}$}}}%
    \put(0.49360443,0.22537928){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bm{u}$}}}%
    \put(0.62777417,0.1715122){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bm{y}$}}}%
    \put(0.92748319,0.05487541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0.05088425,0.61921033){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.66823962,0.49499229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W \times (\bm{v}-\bm{w})$}}}%
    \put(0.4540696,0.61300253){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bm{v}-\bm{w}$}}}%
    \put(0.29128393,0.11327709){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
  \end{picture}%
\endgroup%


==> figures/hc4_backward.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hc4_backward.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{362.13999023bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40857711)%
    \put(0,0){\includegraphics[width=\unitlength]{hc4_backward.pdf}}%
    \put(0.01742878,0.13657604){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.2686391,0.13924958){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.54874327,0.13924958){\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.72425298,0.03650867){\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.93844251,0.02938636){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.06450589,0.12094325){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[2, 2]$}}}%
    \put(0.12102136,0.06628943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize{Etape 3}}}}%
    \put(0.23237996,0.35857816){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize{Etape 1}}}}%
    \put(0.40498511,0.26442991){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize{Etape 2}}}}%
    \put(0.43076381,0.20166445){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize{Etape 4}}}}%
    \put(0.62018118,0.16804007){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize{Etape 5}}}}%
    \put(0.55673563,0.06821976){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize{Etape 6}}}}%
    \put(0.82825407,0.1418322){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\wedge$}}}%
    \put(0.68495814,0.24259323){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-$}}}%
    \put(0.41147991,0.34935065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$=$}}}%
    \put(0.13744118,0.24287348){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\times$}}}%
    \put(0.16028395,0.1213851){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{[0, 8]}$}}}%
    \put(0.01674078,0.23545791){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{[0, 16]}$}}}%
    \put(0.21293561,0.22111615){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[0, 40]$}}}%
    \put(0.99160548,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.59736913,0.01068302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{[-4, 4]}$}}}%
    \put(0.7639311,0.01121804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[-10, 10]$}}}%
    \put(0.69995377,0.1213851){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{[0, 16]}$}}}%
    \put(0.77038578,0.23331792){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[-100, 16]$}}}%
    \put(0.3125863,0.12094325){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[0, 20]$}}}%
    \put(0.43091071,0.1213851){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{[0, 16]}$}}}%
    \put(0.59262303,0.12094325){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[0, 16]$}}}%
    \put(0.89076396,0.12094325){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[0, 100]$}}}%
    \put(0.55950394,0.2293312){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{[0, 16]}$}}}%
  \end{picture}%
\endgroup%


==> figures/hc4_forward.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'forward.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{509.37138672bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38108912)%
    \put(0,0){\includegraphics[width=\unitlength]{hc4_forward}}%
    \put(0.01732619,0.13500928){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.92804382,0.03048191){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.08082718,0.12484952){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[2, 2]$}}}%
    \put(0.30542058,0.12205594){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[0, 20]$}}}%
    \put(0.19376295,0.2387516){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[0, 40]$}}}%
    \put(0.77397913,0.01423112){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[-10, 10]$}}}%
    \put(0.86734463,0.12968439){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[0, 100]$}}}%
    \put(0.61025045,0.12431424){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[0, 16]$}}}%
    \put(0.74120402,0.23576409){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[-100, 16]$}}}%
    \put(0.54352708,0.13910705){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.26643484,0.13966798){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.71797178,0.03645952){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.13764866,0.24141803){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\times$}}}%
    \put(0.8202828,0.14179946){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\wedge$}}}%
    \put(0.67870775,0.24175459){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-$}}}%
    \put(0.40834645,0.34664577){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$=$}}}%
    \put(0.9850797,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
  \end{picture}%
\endgroup%


==> figures/hybrid.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hybrid.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{451.1875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.22522695)%
    \put(0,0){\includegraphics[width=\unitlength]{hybrid.pdf}}%
    \put(0.17260828,0.0260661){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bm{x}_w$}}}%
    \put(0.17260763,0.08910331){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bm{x}_b$}}}%
    \put(0.72462122,0.09089059){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde{f}$}}}%
    \put(0.72462117,0.0260661){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde{\bm{x}}$}}}%
    \put(0.4484086,0.09089059){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overline{F(\bm{x}_b)}$}}}%
    \put(0.33122857,0.0260661){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(m(\bm{X}), \overline{F(m(\bm{X}))})$}}}%
    \put(0.71240574,0.20704753){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28496221\unitlength}\centering Branch \& Contract par intervalles\end{minipage}}}%
    \put(0.02063689,0.20577597){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19870381\unitlength}\centering  Evolution Diff{\'e}rentielle\end{minipage}}}%
  \end{picture}%
\endgroup%


==> figures/mohc_fmin.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mohc_fmin.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{301.25600586bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.73765832)%
    \put(0,0){\includegraphics[width=\unitlength]{mohc_fmin.pdf}}%
    \put(0.00703087,0.04544429){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_{min}$}}}%
    \put(0.22355874,0.01140144){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\underline{F_{min}}$}}}%
    \put(0.33208371,0.45113171){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_0$}}}%
    \put(0.94091777,0.44423481){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.32628783,0.68094665){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Y_0$}}}%
    \put(0.70156715,0.03679998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Y_1$}}}%
    \put(0.70292329,0.45123139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_1$}}}%
    \put(0.750523,0.65566407){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Y_2$}}}%
    \put(0.35811972,0.30102497){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\overline{F'(Y_0)}$}}}%
    \put(0.6606953,0.15185118){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\underline{F'(Y_0)}$}}}%
    \put(0.6172581,0.35955305){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\overline{F'(Y_1)}$}}}%
    \put(0.76407207,0.3462753){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\underline{F'(Y_1)}$}}}%
  \end{picture}%
\endgroup%


==> figures/newton-real.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'newton-real.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{349.6bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.10755149)%
    \put(0,0){\includegraphics[width=\unitlength]{newton-real.pdf}}%
    \put(0.95502854,0.32851104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.56728944,0.39349428){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.89004209,0.39835929){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_1$}}}%
    \put(0.64649136,0.33733544){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_2$}}}%
    \put(0.5799909,0.33733635){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_3$}}}%
    \put(0.2916827,0.3943649){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_0$}}}%
    \put(0.45512586,0.32989928){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.10799509,0.20619938){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0530954,0.08876886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
  \end{picture}%
\endgroup%


==> figures/newton.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'newton.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{555.2bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63256484)%
    \put(0,0){\includegraphics[width=\unitlength]{newton.pdf}}%
    \put(0.12573485,0.10651809){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.12554035,0.22173048){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.12554035,0.35896117){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.12554035,0.49619185){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.85446686,0.04797838){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.44696225,0.05068016){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_0 = 2$}}}%
    \put(0.29670845,0.45879408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x \mapsto f(c_0) + \overline{F'(X_0)}(x-c_0)$}}}%
    \put(0.55051737,0.15263006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x \mapsto f(c_0) + \underline{F'(X_0)}(x-c_0)$}}}%
    \put(0.89491004,0.48035062){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.96128568,0.11742219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
  \end{picture}%
\endgroup%


==> figures/rognage.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rognage.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{555.61601563bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51402406)%
    \put(0,0){\includegraphics[width=\unitlength]{rognage.pdf}}%
    \put(0.9572726,0.27988161){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p$}}}%
    \put(0.27788957,0.47082854){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0 < G(\bm{X}, P_i)$}}}%
    \put(0.14830068,0.02722729){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$G(\bm{X}, P_1) \le 0$}}}%
    \put(0.80169159,0.14097488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0 \in G(\bm{X}, P_s)$}}}%
    \put(0.55721906,0.3930772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p \mapsto G(\bm{X}, p)$}}}%
  \end{picture}%
\endgroup%


==> figures/slope-baumann.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'slope-baumann.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{548bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82481752)%
    \put(0,0){\includegraphics[width=\unitlength]{slope-baumann.pdf}}%
    \put(0.49215328,0.1301703){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-4}}}%
    \put(0.49215328,0.26399028){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.48794328,0.41404882){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.49215328,0.53163018){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.49215328,0.66545014){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.23722628,0.36040146){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-1}}}%
    \put(0.71167883,0.36040146){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.55836355,0.03046233){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f(0) + S_f(X, 0)X$}}}%
    \put(0.01436191,0.09651378){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f(\frac{1}{2}) + S_f(X, \frac{1}{2})(X-\frac{1}{2})$}}}%
    \put(0.95507091,0.43062392){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.8407992,0.51482413){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.56923182,0.43396344){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_B^-$}}}%
  \end{picture}%
\endgroup%


==> figures/taylor-annexe.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'taylor-annexe.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{485.21601563bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60179382)%
    \put(0,0){\includegraphics[width=\unitlength]{taylor-annexe.pdf}}%
    \put(0.54395859,0.01066796){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.01503659,0.31993539){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f(c)$}}}%
    \put(0.93822256,0.08757859){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.81832193,0.44680935){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.19323639,0.42175111){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x \mapsto f(c) + L(x-c)$}}}%
    \put(0.48256154,0.5443237){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x \mapsto f(c) + U(x-c)$}}}%
    \put(0.14442233,0.07184627){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{A}}}%
    \put(0.91750399,0.26130244){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{B}}}%
  \end{picture}%
\endgroup%


==> figures/taylor-baumann.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'taylor-baumann.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{549.6bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8224163)%
    \put(0,0){\includegraphics[width=\unitlength]{taylor-baumann.pdf}}%
    \put(0.49654294,0.09643377){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-8}}}%
    \put(0.49654294,0.19650655){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-6}}}%
    \put(0.49654294,0.29657933){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-4}}}%
    \put(0.49654294,0.39665211){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.48636606,0.50690179){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.49654294,0.59679767){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.49654294,0.69687045){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.23653566,0.45942504){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-1}}}%
    \put(0.70960699,0.46524745){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.04909085,0.09399787){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f(\frac{1}{2}) + F'(X)(X-\frac{1}{2})$}}}%
    \put(0.01019389,0.38749191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f(0) + F'(X)X$}}}%
    \put(0.95768753,0.53131574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.83115526,0.59068396){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.57020767,0.53302757){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_B^-$}}}%
  \end{picture}%
\endgroup%


==> figures/taylor-slope.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'taylor-slope.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{457.40600586bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.36210404)%
    \put(0,0){\includegraphics[width=\unitlength]{taylor-slope.pdf}}%
    \put(0.18930564,0.15998871){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-8}}}%
    \put(0.15575842,0.49817295){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.1897465,0.66439909){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.18930564,0.89784522){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.34977577,0.45338232){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.52467507,0.45338232){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.69957439,0.45338232){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.53418655,0.39528872){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X$}}}%
    \put(0.74269704,0.87790041){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.35123184,0.28127345){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$x \mapsto f(z) + \overline{F'(X)}(x-z)$}}}%
    \put(0.28427982,0.96235792){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$x \mapsto f(z) + \overline{S_f[X, z]}(x-z)$}}}%
    \put(0.51692811,0.51342177){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.93489302,0.47009341){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.87448679,0.45335788){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.69682499,0.70467045){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$x \mapsto f(z) + \underline{S_f[X, z]}(x-z)$}}}%
    \put(0.58996485,0.60944261){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$x \mapsto f(z) + \underline{F'(X)}(x-z)$}}}%
  \end{picture}%
\endgroup%

